Image Processing Methods for Coronal Hole Segmentation, Matching, and Map Classification

The paper presents the results from a multi-year effort to develop and validate image processing methods for selecting the best physical models based on solar image observations. The approach consists of selecting the physical models based on their agreement with coronal holes extracted from the images. Ultimately, the goal is to use physical models to predict geomagnetic storms. We decompose the problem into three subproblems: (i) coronal hole segmentation based on physical constraints, (ii) matching clusters of coronal holes between different maps, and (iii) physical map classification. For segmenting coronal holes, we develop a multi-modal method that uses segmentation maps from three different methods to initialize a level-set method that evolves the initial coronal hole segmentation to the magnetic boundary. Then, we introduce a new method based on Linear Programming for matching clusters of coronal holes. The final matching is then performed using Random Forests. The methods were carefully validated using consensus maps derived from multiple readers, manual clustering, manual map classification, and method validation for 50 maps. The proposed multi-modal segmentation method significantly outperformed SegNet, U-net, Henney-Harvey, and FCN by providing accurate boundary detection. Overall, the method gave a 95.5% map classification accuracy.

==> figures/matching_example/horizontalMearging.txt <==
convert +append input1.png input2.png out.png 


==> plots/random_forest_max_depth_and_num_trees/data.csv <==
trees,five,seven,nine,eleven,thirteen,fifteen,twentyone
0,0.468,0.444,0.422,0.422,0.43,0.42,0.42
1,0.408,0.387,0.368,0.356,0.36,0.356,0.356
2,0.329,0.332,0.317,0.305,0.301,0.298,0.298
3,0.301,0.274,0.27,0.22,0.22,0.227,0.227
4,0.282,0.26,0.243,0.21,0.215,0.227,0.227
5,0.258,0.236,0.2,0.186,0.2,0.205,0.205
6,0.241,0.229,0.181,0.174,0.196,0.2,0.2
7,0.239,0.22,0.172,0.158,0.179,0.177,0.177
8,0.22,0.2,0.167,0.143,0.162,0.155,0.155
9,0.212,0.169,0.143,0.117,0.143,0.134,0.134
10,0.2,0.174,0.143,0.11,0.131,0.129,0.129
11,0.21,0.172,0.148,0.11,0.134,0.134,0.134
12,0.205,0.165,0.141,0.11,0.112,0.107,0.107
13,0.196,0.16,0.141,0.107,0.115,0.11,0.11
14,0.196,0.15,0.134,0.107,0.105,0.105,0.105
15,0.198,0.146,0.131,0.115,0.103,0.103,0.103
16,0.2,0.153,0.129,0.112,0.11,0.103,0.103
17,0.196,0.146,0.126,0.115,0.115,0.11,0.11
18,0.189,0.138,0.124,0.11,0.11,0.103,0.103
19,0.189,0.134,0.119,0.112,0.11,0.1,0.1
20,0.193,0.122,0.124,0.107,0.107,0.098,0.098
21,0.196,0.126,0.124,0.11,0.11,0.103,0.103
22,0.196,0.126,0.126,0.112,0.115,0.105,0.105
23,0.191,0.124,0.124,0.105,0.107,0.105,0.105
24,0.184,0.122,0.119,0.1,0.107,0.103,0.103
25,0.186,0.122,0.115,0.098,0.107,0.103,0.103
26,0.186,0.124,0.112,0.093,0.107,0.105,0.105
27,0.189,0.124,0.105,0.091,0.105,0.103,0.103
28,0.181,0.124,0.1,0.095,0.103,0.105,0.105
29,0.179,0.117,0.103,0.086,0.095,0.095,0.095
30,0.184,0.119,0.1,0.086,0.098,0.095,0.098
31,0.181,0.119,0.103,0.088,0.091,0.091,0.093
32,0.174,0.119,0.107,0.091,0.093,0.088,0.091
33,0.169,0.124,0.1,0.086,0.1,0.091,0.093
34,0.165,0.122,0.098,0.086,0.1,0.093,0.093
35,0.167,0.115,0.091,0.088,0.091,0.088,0.088
36,0.174,0.117,0.091,0.086,0.088,0.088,0.088
37,0.177,0.117,0.086,0.086,0.081,0.084,0.084
38,0.179,0.117,0.091,0.086,0.084,0.084,0.084
39,0.174,0.119,0.091,0.088,0.086,0.086,0.086
40,0.174,0.119,0.086,0.086,0.084,0.084,0.084
41,0.174,0.117,0.088,0.086,0.084,0.079,0.079
42,0.174,0.112,0.093,0.086,0.084,0.079,0.079
43,0.172,0.117,0.095,0.084,0.081,0.076,0.076
44,0.169,0.115,0.088,0.081,0.081,0.076,0.079
45,0.169,0.117,0.088,0.081,0.079,0.072,0.074
46,0.167,0.112,0.084,0.079,0.076,0.069,0.072
47,0.169,0.112,0.084,0.076,0.072,0.064,0.064
48,0.169,0.11,0.084,0.076,0.074,0.069,0.069
49,0.177,0.11,0.086,0.072,0.069,0.067,0.067


==> plots/segmentation/results.csv <==
Date,HH+SegNets+FCN+LevelSets,Henney_Harvey,HenneyHarvey_With_RF,HH+Segnets (Union),HH+Segnets+LevelSets,FCN,HH+FCN (union),HH+FCN+SegNets(union),Unet,Segnet,Segnet_With_RF,Unet-1000epochs,LevelSets with Henney Harvey,LevelSets with FCN,LevelSets on SegNets
20100715,0.080328767826763,0.372174317,0.417266855503515,0.115645295719953,0.071259659642514,0.189743784,0.123311047493265,0.093047751097372,0.72808959,0.222498936,0.223024573963889,0.199327172,0.308789609,0.117180720948129,0.124359961103084
20100719,0.106743278183952,0.383514682,0.420668029850299,0.128888711845638,0.109044257335314,0.251842087,0.178243361904566,0.114032155160186,0.732263054,0.227623427,0.227222302325116,0.214781969,0.307418993,0.157413069365457,0.148030719018113
20100721,0.138322718684051,0.215563883,0.289624275771279,0.183091547048557,0.156834917050158,0.190395978,0.144271502241641,0.138599774929625,0.748303167,0.30322108,0.302620677504331,0.257041913,0.134637878,0.136719708410101,0.214068277239128
20100727,0.068627036525749,0.145150901,0.152510063129594,0.098905630079914,0.09480426454495,0.133717234,0.082189397214458,0.075314880992158,0.772081202,0.194486953,0.194407056719149,0.142030538,0.102581227,0.079541197391984,0.128431246998035
20100730,0.085396043029189,0.129843583,0.129748813338127,0.101286345534474,0.094081987186349,0.139151213,0.086879311563092,0.089527379124617,0.786036239,0.191809534,0.191870852909529,0.180931808,0.077892414,0.109639466889993,0.137416913629207
20100731,0.100103852164822,0.163755957,0.182578987105738,0.143931951278264,0.117819914342159,0.16275519,0.116881514523841,0.109160926593804,0.79405405,0.251481287,0.252655872610342,0.208054904,0.106205638,0.122750622831019,0.175956548458733
20100807,0.090854790393764,0.366546415,0.369423554808393,0.147925479118687,0.112594490552304,0.124546531,0.11204423275451,0.095917828364486,0.733611794,0.18672871,0.186717096138203,0.148288526,0.223944266,0.096657917057764,0.12509896431427
20110120,0.101312635115245,0.391974591,0.393329889905131,0.198484222773997,0.143465612856378,0.238519198,0.162035338059961,0.119565863773977,0.749387174,0.296009293,0.296072059130706,0.256987666,0.296275726,0.135380974009102,0.190959071747465
20110122,0.097995190993083,0.231530817,0.233380385102106,0.095967330871837,0.097342616848936,0.112061515,0.097818725132465,0.094056939074477,0.727248667,0.163708115,0.163096814146158,0.210403069,0.186420987,0.115400005306576,0.139831296866148
20110123,0.071046202939052,0.179034694,0.179486628929323,0.101782042598289,0.078462773116563,0.092622877,0.084711715084171,0.080033863416224,0.727278964,0.181191132,0.180948232493886,0.187992812,0.087480211,0.065843788394795,0.10706027896702
20110129,0.128709550657221,0.260965562,0.284611136128603,0.205265837060418,0.159829246152328,0.244437205,0.196290602438188,0.157814574252461,0.730151619,0.260305682,0.262725620050884,0.23117579,0.261669189,0.173861970240247,0.167661380835159
20110207,0.085781705139056,0.244783981,0.24549154736408,0.078816797635668,0.094498852944352,0.141500757,0.076510306240464,0.076041760548957,0.715291188,0.199157973,0.198714018274809,0.202594839,0.215742698,0.117263476189824,0.160845912006679
20110209,0.103421373173661,0.284934041,0.285171169842646,0.10229236289519,0.111833073810285,0.166394629,0.112394075256142,0.09418073525318,0.718675057,0.170893092,0.170753930018498,0.230462629,0.251634063,0.122706288366235,0.127543525143983
20110210,0.105973786094972,0.200558207,0.202707261924273,0.112025822325336,0.109561817838462,0.146700015,0.125233915982838,0.103364488338282,0.721054859,0.170191785,0.18411128491123,0.253346401,0.180779186,0.098173904609618,0.135081227937932
20110211,0.096406823155081,0.161424136,0.159815330987554,0.093937117328174,0.10956958297745,0.124940725,0.094038144396801,0.083428165240795,0.685358292,0.141296327,0.140757930566582,0.182147083,0.149753774,0.088943284867715,0.14429136434928


==> plots/segmentation/results_cycle1.csv <==
Date,HH+SegNets+FCN+LevelSets,Henney_Harvey,HenneyHarvey_With_RF,HH+Segnets (Union),HH+Segnets+LevelSets,FCN,HH+FCN (union),HH+FCN+SegNets(union),Unet,Segnet,Segnet_With_RF,Unet-1000epochs,LevelSets with Henney Harvey,LevelSets with FCN,LevelSets on SegNets
2010-07-15,0.080328767826763,0.372174317,0.417266855503515,0.115645295719953,0.071259659642514,0.189743784,0.123311047493265,0.093047751097372,0.72808959,0.222498936,0.223024573963889,0.199327172,0.308789609,0.117180720948129,0.124359961103084
2010-07-19,0.106743278183952,0.383514682,0.420668029850299,0.128888711845638,0.109044257335314,0.251842087,0.178243361904566,0.114032155160186,0.732263054,0.227623427,0.227222302325116,0.214781969,0.307418993,0.157413069365457,0.148030719018113
2010-07-21,0.138322718684051,0.215563883,0.289624275771279,0.183091547048557,0.156834917050158,0.190395978,0.144271502241641,0.138599774929625,0.748303167,0.30322108,0.302620677504331,0.257041913,0.134637878,0.136719708410101,0.214068277239128
2010-07-27,0.068627036525749,0.145150901,0.152510063129594,0.098905630079914,0.09480426454495,0.133717234,0.082189397214458,0.075314880992158,0.772081202,0.194486953,0.194407056719149,0.142030538,0.102581227,0.079541197391984,0.128431246998035
2010-07-30,0.085396043029189,0.129843583,0.129748813338127,0.101286345534474,0.094081987186349,0.139151213,0.086879311563092,0.089527379124617,0.786036239,0.191809534,0.191870852909529,0.180931808,0.077892414,0.109639466889993,0.137416913629207
2010-07-31,0.100103852164822,0.163755957,0.182578987105738,0.143931951278264,0.117819914342159,0.16275519,0.116881514523841,0.109160926593804,0.79405405,0.251481287,0.252655872610342,0.208054904,0.106205638,0.122750622831019,0.175956548458733
2010-08-07,0.090854790393764,0.366546415,0.369423554808393,0.147925479118687,0.112594490552304,0.124546531,0.11204423275451,0.095917828364486,0.733611794,0.18672871,0.186717096138203,0.148288526,0.223944266,0.096657917057764,0.12509896431427


==> plots/segmentation/results_cycle2.csv <==
Date,HH+SegNets+FCN+LevelSets,Henney_Harvey,HenneyHarvey_With_RF,HH+Segnets (Union),HH+Segnets+LevelSets,FCN,HH+FCN (union),HH+FCN+SegNets(union),Unet,Segnet,Segnet_With_RF,Unet-1000epochs,LevelSets with Henney Harvey,LevelSets with FCN,LevelSets on SegNets
2011-01-20,0.101312635115245,0.391974591,0.393329889905131,0.198484222773997,0.143465612856378,0.238519198,0.162035338059961,0.119565863773977,0.749387174,0.296009293,0.296072059130706,0.256987666,0.296275726,0.135380974009102,0.190959071747465
2011-01-22,0.097995190993083,0.231530817,0.233380385102106,0.095967330871837,0.097342616848936,0.112061515,0.097818725132465,0.094056939074477,0.727248667,0.163708115,0.163096814146158,0.210403069,0.186420987,0.115400005306576,0.139831296866148
2011-01-23,0.071046202939052,0.179034694,0.179486628929323,0.101782042598289,0.078462773116563,0.092622877,0.084711715084171,0.080033863416224,0.727278964,0.181191132,0.180948232493886,0.187992812,0.087480211,0.065843788394795,0.10706027896702
2011-01-29,0.128709550657221,0.260965562,0.284611136128603,0.205265837060418,0.159829246152328,0.244437205,0.196290602438188,0.157814574252461,0.730151619,0.260305682,0.262725620050884,0.23117579,0.261669189,0.173861970240247,0.167661380835159
2011-02-07,0.085781705139056,0.244783981,0.24549154736408,0.078816797635668,0.094498852944352,0.141500757,0.076510306240464,0.076041760548957,0.715291188,0.199157973,0.198714018274809,0.202594839,0.215742698,0.117263476189824,0.160845912006679
2011-02-09,0.103421373173661,0.284934041,0.285171169842646,0.10229236289519,0.111833073810285,0.166394629,0.112394075256142,0.09418073525318,0.718675057,0.170893092,0.170753930018498,0.230462629,0.251634063,0.122706288366235,0.127543525143983
2011-02-10,0.105973786094972,0.200558207,0.202707261924273,0.112025822325336,0.109561817838462,0.146700015,0.125233915982838,0.103364488338282,0.721054859,0.170191785,0.18411128491123,0.253346401,0.180779186,0.098173904609618,0.135081227937932
2011-02-11,0.096406823155081,0.161424136,0.159815330987554,0.093937117328174,0.10956958297745,0.124940725,0.094038144396801,0.083428165240795,0.685358292,0.141296327,0.140757930566582,0.182147083,0.149753774,0.088943284867715,0.14429136434928

